Relational E-Matching

We present a new approach to e-matching based on relational join; in particular, we apply recent database query execution techniques to guarantee worst-case optimal run time. Compared to the conventional backtracking approach that always searches the e-graph "top down", our new relational e-matching approach can better exploit pattern structure by searching the e-graph according to an optimized query plan. We also establish the first data complexity result for e-matching, bounding run time as a function of the e-graph size and output size. We prototyped and evaluated our technique in the state-of-the-art egg e-graph framework. Compared to a conventional baseline, relational e-matching is simpler to implement and orders of magnitude faster in practice.

==> figures/backtrack.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles

% Edge styles
\tikzstyle{new edge style 0}=[->]
\tikzstyle{red}=[-, draw={rgb,255: red,184; green,84; blue,80}]
\tikzstyle{blue}=[-, draw={rgb,255: red,108; green,142; blue,191}]
\tikzstyle{yellow}=[-, draw={rgb,255: red,214; green,182; blue,86}]
\tikzstyle{dashed}=[-, draw=black, dashed]


==> figures/trie.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-5.5, 3.5) {2};
		\node [style=none] (1) at (-4.5, 3.5) {3};
		\node [style=none] (2) at (-3.75, 1.75) {4};
		\node [style=none] (3) at (-5, 1.75) {5};
		\node [style=none] (4) at (-6, 1.75) {1};
		\node [style=none] (5) at (-6, 4) {};
		\node [style=none] (6) at (-4, 4) {};
		\node [style=none] (7) at (-4, 3) {};
		\node [style=none] (8) at (-6, 3) {};
		\node [style=none] (9) at (-6.5, 2.25) {};
		\node [style=none] (10) at (-4.5, 2.25) {};
		\node [style=none] (11) at (-3.25, 1.25) {};
		\node [style=none] (12) at (-4.25, 1.25) {};
		\node [style=none] (13) at (-6.5, 1.25) {};
		\node [style=none] (14) at (-4.5, 1.25) {};
		\node [style=none] (15) at (-3.25, 2.25) {};
		\node [style=none] (16) at (-4.25, 2.25) {};
		\node [style=none] (17) at (-5.5, 3) {};
		\node [style=none] (18) at (-5.5, 2.25) {};
		\node [style=none] (19) at (-4.5, 3) {};
		\node [style=none] (20) at (-3.75, 2.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (5.center) to (6.center);
		\draw (6.center) to (7.center);
		\draw (5.center) to (8.center);
		\draw (8.center) to (7.center);
		\draw (9.center) to (10.center);
		\draw (12.center) to (11.center);
		\draw (10.center) to (14.center);
		\draw (9.center) to (13.center);
		\draw (13.center) to (14.center);
		\draw (16.center) to (15.center);
		\draw (15.center) to (11.center);
		\draw (16.center) to (12.center);
		\draw (19.center) to (20.center);
		\draw (17.center) to (18.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/worstcase.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0.5, 4) {};
		\node [style=none] (1) at (-3.5, -1.5) {};
		\node [style=none] (2) at (3, -2) {};
		\node [style=none] (3) at (3.5, -1.5) {};
		\node [style=none] (5) at (-3, -2) {};
		\node [style=none] (8) at (-0.25, 4) {};
		\node [style=none] (9) at (-2.5, 1.5) {$R$};
		\node [style=none] (11) at (0, -2.5) {$S$};
		\node [style=none] (12) at (2.5, 1.5) {$T$};
		\node [style=none] (13) at (-0.25, 4.5) {$x_1$};
		\node [style=none] (16) at (0.5, 4.5) {$x_2$};
		\node [style=none] (19) at (-4, -2) {$y_2$};
		\node [style=none] (20) at (-3.5, -2.5) {$y_1$};
		\node [style=none] (21) at (3.5, -2.5) {$z_2$};
		\node [style=none] (22) at (4, -2) {$z_1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=dashed] (8.center) to (1.center);
		\draw [style=dashed] (8.center) to (5.center);
		\draw [style=dashed] (8.center) to (2.center);
		\draw [style=dashed] (3.center) to (8.center);
		\draw (5.center) to (0.center);
		\draw (5.center) to (3.center);
		\draw (5.center) to (2.center);
		\draw (1.center) to (3.center);
		\draw (0.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}

